Deep learning of multi-element abundances from high-resolution spectroscopic data

Deep learning with artificial neural networks is increasingly gaining attention, because of its potential for data-driven astronomy. However, this methodology usually does not provide uncertainties and does not deal with incompleteness and noise in the training data. In this work, we design a neural network for high-resolution spectroscopic analysis using APOGEE data that mimics the methodology of standard spectroscopic analyses: stellar parameters are determined using the full wavelength range, but individual element abundances use censored portions of the spectrum. We train this network with a customized objective function that deals with incomplete and noisy training data and apply dropout variational inference to derive uncertainties on our predictions. We determine parameters and abundances for 18 individual elements at the $\approx 0.03$ dex level, even at low signal-to-noise ratio. We demonstrate that the uncertainties returned by our method are a realistic estimate of the precision and they automatically blow up when inputs or outputs outside of the training set are encountered, thus shielding users from unwanted extrapolation. By using standard deep-learning tools for GPU acceleration, our method is extremely fast, allowing analysis of the entire APOGEE data set of $\approx250,000$ spectra in ten minutes on a single, low-cost GPU. We release the stellar parameters and 18 individual-element abundances with associated uncertainty for the entire APOGEE DR14 dataset. Simultaneously, we release astroNN, a well-tested, open-source python package developed for this work, but that is also designed to be a general package for deep learning in astronomy. astroNN is available at https://github.com/henrysky/astroNN with extensive documentation at http://astroNN.readthedocs.io.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> responsev1.txt <==
Dear Editor,

Please find below the response to the referee's comments for the
submission "Deep learning of multi-element abundances from high-resolution spectroscopic data" (MN-18-2984-MJ).

We have made the changes in response to the referee's comments. These
are all described in the response-to-the-referee appended below. We also include a version of the manuscript with differences with respect to the previous version highlighted.

With kind regards,

Henry Leung & Jo Bovy
-
University of Toronto
Department of Astronomy and Astrophysics
50 St. George Street
Toronto, ON M5S 3H4

In what follows the referee's comments are indented.
----------------------------------------------------------------------

-	Response to the editor's comment on figure: We do think figure 5 is readable in gray scale. But we slightly modified Figure 6 to make it more readable and we do think all the info in the figures can be read in gray scale.

General comment on Training with ASPCAP labels:
The NN is trained on spectra with previously determined labels from a grid of synthetic spectra used by ASPCAP. This will introduce systematic errors depending on the quality of that synthetic grid. The authors cannot estimate this error quantitatively, but they should comment on it in a few key sections.
-	We have added the suggested caveats in Section 3.1 and 7.3. See the updated version of the manuscript.
    
Section 2.2: 
Please clarify how the validation set is used to determine the regularization constant λ.
-	We added that we choose a regularization constant that optimizes NN performance on the validation set.

Section 2.3: 
It is not clear how the predictive variance is found. Is it a parameter of the loss function?
-	Yes, the predictive variance is a parameter of the loss function that forms another output of the neural network for each input (see Fig. 6: for each input spectrum, the neural network predicts labels and the predictive variance for each label). We have added some clarification of this in Sec. 2.3.

Section 3.1: 
To the sentence “Thus, the low SNR test set provides a stringent test of how method performs at low SNR.” – perhaps add “within the label space that the NN was trained on”. For example, while the individual visits can be thought of as “new to the NN,” a NN can not only over-fit to samples in the training set (the spectra), but also to the label-space of the training set (the stellar labels and abundances) - as mentioned throughout the paper. Therefore, using the individual visits in the training set as a test set is only testing the ability of the NN to predict on low SNR spectra within the region of the label-space that it was trained on. It would be better to use the individual visits from other test sets.
- Yes, it is a good point that we should simply use the individual visits from the high-SNR test set as the low SNR test set, because it would not have the issue that these are the objects from the training set. Therefore, we have replaced the low SNR test set with that composed of individual exposures of stars in the high-SNR test set (which is entirely separate from the training set) and have updated the text, figures, and Table to reflect these changes. The performance of the neural network is about the same on this new low SNR test set, even slightly better. Thanks!
    
Furthermore, the dropout method has been shown to underestimate uncertainties when extrapolating away from training set ranges. It would help if the authors could state/show their coverage probability to see how well the NN is doing.
-Our tests indicate that the drop-out uncertainty strongly increases when we apply the method to spectra that fall outside of the training set range (for example, when applying it to determine logg for dwarfs, which are entirely absent in the training set) and that the increase is strong enough that it is clear that thee prediction is poor. Indeed, we consider it one of the main advantages of our method that it can be applied to *any* spectrum, whether it is within the range of the training set or not, and the drop-out uncertainty indicates whether or not the predicted valued should be trusted. Because we have a good indicator of when we are applying the method outside of the range of the training set, we can easily discard any predictions outside of the training set and thus focus on spectra that fall within the range of the training set. Therefore, we are not concerned about the coverage probability.

Section 4: 
Similarly to the L2 regularization constant in Section 2.2, how is the δ constraint constant actually determined? Furthermore, why were “2” neurons used for connection? (Not more?)
- We have added an explanation of how the constraint constant delta is set: similar to the L2 regularization constant, delta is set by optimizing NN performance on the validation set. Moreover, we have added an explanation of why we use 2 neurons: We choose to use two neurons as the connection to mimic ASPCAP, in which [C/Fe] and [alpha/Fe] are fitted to the full spectrum, because these elements strongly affect the stellar photosphere and thus the formation of all spectral lines. We do not want to force the neural network to learn [C/Fe] and [alpha/Fe] directly as the connection, but want to give it the opportunity to learn a similar latent space, without telling the network to learn exactly these parameters to give the network the opportunity to learn a better set.
    
Section 4.2 and Table 1: 
Please add a reference for where the specific elements in Table 1 come from, e.g., an ASPCAP reference that discusses the spectral features and line data.
- To clarify this, we have updated the explanatory footnote on page 5 with information on where the spectral windows that we use can be found and we have added a sentence in Sec. 3.1 referring to the Shetrone et al. (2015) linelist used by ASPCAP to determine abundances of all of the elements.

Figure 10: 
This is	a bit confusing since the impact of	large errors with low	metallicity	and	highest/lowest	gravities was just shown in	Figure 9. Are those regions underrepresented in	these MAE errors, thus statistically dominated by higher metallicity and giants?
-	Yes, the comparisons in Fig. 10 are dominated by giants with solar-like metallicity, which dominate the sample. The purpose of this figure is simply to show that at higher teff both the actual error and the neural network uncertainty increases, which makes sense as spectral feature are less defined at higher teff.

Section 4.3: 
It is a bit confusing on why the NN differs from ASPCAP, assuming the same stars were used and all stars have high SNR (though this was not specified, and were individual visits used or combined spectra?). It is unclear in Figure 16 if the NN did well or poorly compared to the boutique analysis of the stars in this cluster. The data points in Figure 16 should be larger, and ideally have errorbars per star, or at least a representative errorbar per analysis. Are there any C‐N or Na‐O anti‐correlations now recovered in the globular cluster from this NN data?
-	we have updated the figure so it is more readable and included representative error bars of the ApogeeBCNN() and ApogeeBCNNCensored() neural networks (we chose not to use individual error bars so as not to clutter the figure). The NN spread in Al/H is much closer to the value in the literature 	(2015AJ....149..153M) than ASPCAP's, which we now mention more clearly. It is not surprising that we are able to do better on the stars in this cluster than ASPCAP, because this cluster's metallicity is quite low for ASPCAP, which is mainly optimized for stars with disk-like metallicities ([Fe/H] >~ -0.7). This cluster does not have a pronounced Al/Mg anti-correlation (see Meszaros et al. 2015).  We cannot recover N/C or Na/O anti-correlations because our N measurement is limited by the ASPCAP input data and this N is too noisy to recover the expected correlation. Similarly, Na in the H band is extremely weak at [Fe/H] < -1 and thus we do not obtain reliable measurements even with our NN approach (this is reflected in high NN uncertainties for Na).
    
Section 5.2:
Please clarify how the reduction in training set size impacts the precision throughout the parameter space. Earlier comments about the lack of training spectra at low metallicity or the lowest gravities suggests that these errors in Table 3 would not apply to the entire stellar parameter space. Furthermore, in paragraph 2, the authors include the number of spectra in their data set to compare to the number of NN parameters, but neglected to multiply by the number of intensity values (i.e. 30,000 spectra X 7,000 flux values). Thus, the number of trainable parameters and number of training data are comparable.
-	We have added a comment saying that the precision across the whole label space is generally worse and the NN uncertainty shows the same trend and we have added a comment about the performance in poorly-populated parts of parameter space.
-	As suggested, we have updated the text to state the number of intensity values and compare that to the number of parameters. We have also updated the table about the smaller data sets to stress that each object has 7,514 flux values.

Section 7.1 use of the word "epochs": 
It appears that papers on machine learning avoid using “epochs” now. Epochs are dependent to the size of your training set and not as useful for making comparisons between methods/models. The batch size and total number of batch iterations is more common.
-	We already had a footnote to explain what 'epochs' really means here (p. 19 of the original version) and we give an example. We use "epochs" because it is a hyper-parameter in the keras modeling language that astroNN uses.

Section 7.3:
Please clarify how “star clusters, binaries, or similar systems” might create useful training sets.   Also, please clarify how “mass, age, or luminosity” are to be inferred in this section. It may also be worth saying something positive about training on theoretical spectra in the third paragraph.
-	In star clusters, if we can assume that these systems are chemically homogeneous, we can transfer the chemical labels from well-understood stellar types onto those of poorly-understood stellar types, thus creating an empirical training set for the poorly-understood types. We have added this comment to the paper.
-	We have added to the discussion of how “mass, age, or luminosity” are to be inferred: these properties could be empirically inferred from spectra by training on data sets for which these are independently known (e.g., masses as done by Ness et al. 2016, or training on luminosities from Gaia). We have moved this paragraph to the section on data-driven methods, because it is more related to that discussion.

Finally, below is a list of typos and/or awkward grammar in the manuscript:
-	All typos/grammar suggested by the referee are corrected.
